Forward modelling of Kepler-band variability due to faculae and spots

Variability observed in photometric lightcurves of late-type stars (on timescales longer than a day) is a dominant noise source in exoplanet surveys and results predominantly from surface manifestations of stellar magnetic activity, namely faculae and spots. The implementation of faculae in lightcurve models is an open problem, with scaling typically based on spectra equivalent to hot stellar atmospheres or assuming a solar-derived facular contrast. We modelled rotational (single period) lightcurves of active G2, K0, M0 and M2 stars, with Sun-like surface distributions and realistic limb-dependent contrasts for faculae and spots. The sensitivity of lightcurve variability to changes in model parameters such as stellar inclination, feature area coverage, spot temperature, facular region magnetic flux density and active band latitudes is explored. For our lightcurve modelling approach we used actress, a geometrically accurate model for stellar variability. actress generates 2-sphere maps representing stellar surfaces and populates them with user-prescribed spot and facular region distributions. From this, lightcurves can be calculated at any inclination. Quiet star limb darkening and limb-dependent facular contrasts were derived from MURaM 3D magnetoconvection simulations using ATLAS9. 1D stellar atmosphere models were used for the spot contrasts. We applied actress in Monte-Carlo simulations, calculating lightcurve variability amplitudes in the Kepler band. We found that, for a given spectral type and stellar inclination, spot temperature and spot area coverage have the largest effect on variability of all simulation parameters. For a spot coverage of 1%, the typical variability of a solar-type star is around 2 parts-per-thousand. The presence of faculae clearly affects the mean brightness and lightcurve shape, but has relatively little influence on the variability.

==> readme.txt <==
% readme.txt
%
% L. J. Johnson et al. 2021 - Forward modelling of Kepler-band variability due to faculae and spots - MNRAS - 22 April 2021
%
% Source Files
%
% This package consists of the following:

readme.txt          This file
main.tex            The main document
ref.bib             Bibliography file (compiled with Mendeley)
main.bbl            Compiled bibliography file (named the same as main doc for arXiv submission)
mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style
aprfigs\            Folder containing .png figures added April 2020
junfigs\            Folder containing .png figures added June 2020
octfigs\            Folder containing .png figures added October 2020
appfigs\            Folder containing .png figures for the appendices


% Note: Five warnings flagged when compiling due to using math notation in subsection titles
%
% Luke J. Johnson, 22 April 2021
